Always Lurking: Understanding and Mitigating Bias in Online Human Trafficking Detection

Web-based human trafficking activity has increased in recent years but it remains sparsely dispersed among escort advertisements and difficult to identify due to its often-latent nature. The use of intelligent systems to detect trafficking can thus have a direct impact on investigative resource allocation and decision-making, and, more broadly, help curb a widespread social problem. Trafficking detection involves assigning a normalized score to a set of escort advertisements crawled from the Web -- a higher score indicates a greater risk of trafficking-related (involuntary) activities. In this paper, we define and study the problem of trafficking detection and present a trafficking detection pipeline architecture developed over three years of research within the DARPA Memex program. Drawing on multi-institutional data, systems, and experiences collected during this time, we also conduct post hoc bias analyses and present a bias mitigation plan. Our findings show that, while automatic trafficking detection is an important application of AI for social good, it also provides cautionary lessons for deploying predictive machine learning algorithms without appropriate de-biasing. This ultimately led to integration of an interpretable solution into a search system that contains over 100 million advertisements and is used by over 200 law enforcement agencies to investigate leads.

==> resources/2016-summer-cp1-train-sites.txt <==
116850 liveescortreviews.com
43167 eroticmugshots.com
23195 backpage.com
4350 escortads.xxx
4306 escortphonelist.com
3973 escortsincollege.com
2209 escortsinthe.us
2020 escortsin.ca
 984 cityxguide.com
 663 myproviderguide.com
 430 massagetroll.com
 289 cityvibe.com
 286 naughtyreviews.com
 168 classivox.com
  68 sipsap.com
  65 asexyservice.com
  61 rubads.com
  59 adultsearch.com
  24 craigslist.ca
   9 craigslist.org
   4 theeroticreview.com
   1 usasexguide.info


==> resources/digg-domain-stats.tsv <==
backpage.com	40709503
liveescortreviews.com	32001856
eroticmugshots.com	13131063
escortphonelist.com	7905919
escortsincollege.com	6851276
escortads.xxx	3888895
escortsinthe.us	3581716
cityxguide.com	2368640
craigslist.org	1214603
myproviderguide.com	1214144
massagetroll.com	1035297
theeroticreview.com	973013
asexyservice.com	894562
eccie.net	780729
naughtyreviews.com	698245
cityvibe.com	670907
escortsin.ca	449308
backpage.ca	382207
backpage.mx	348823
utopiaguide.com	243563
classivox.com	204590
usasexguide.info	202997
sipsap.com	193766
craigslist.co.uk	191719
tnaboard.com	166072
craigslist.ca	145695
backpage.com.au	104320
adultsearch.com	87832
punterlink.co.uk	78794
punterlink.com	75440
craigslist.com.au	51359
craigslist.com.sg	34581
craigslist.co.kr	27759
backpage.co.uk	27715
craigslist.com.ph	27615
craigslist.com.mx	25136
adultwork.com	20630
happymassage.com	19727
craigslist.co.in	18435
vivastreet.co.uk	18126
craigslist.com.cn	16628
awantage.com	11040
mccoysguide.com	10135
myredbook.com	9966
craigslist.hk	9834
rubads.com	8362
missingkids.com	7028
craigslist.co.th	6098
craigslist.de	5774
craigslist.jp	5186
craigslist.fr	4878
craigslist.es	3621
craigslist.co.za	3176
escort	1977
scotland.com	1977
hoxnif.com	1610
craigslist.it	1496
craigslist.com.tr	1232
myredbook.us	929
craigslist.dk	920
craigslist.ch	875
bitchesofbackpage.com	728
escortbabylon.com	574
craigslist.co.nz	525
craigslist.se	481
punternet.com	478
craigslist.com.tw	458
escortscotland.net	426
listcrawler.com	374
anunico.es	319
mynaughtyscotland.com	303
anunico.com.co	295
scottishcompanions.com	271
anunico.ec	267
anunico.it	261
anunico.com.br	257
adultwork.co.uk	240
com.de	234
craigslist.cz	204
anunico.in	201
craigslist.gr	200
anunico.com.py	196
anunico.com.ve	196
anunico.cr	193
craigslist.pt	193
anunico.com.ar	187
anunico.com.mx	173
anunico.pe	169
anunico.fr	159
anunico.cl	153
anunico.com.pa	153
anunico.com.bo	147
anunico.com.gt	142
scotlandpunter.com	140
anunico.com.uy	138
anunico.us	136
anunico.be	135
bodyrublist.com	132
craigslist.fi	129
anunico.com.sv	126
anunico.co.uk	121
anunico.com.pt	120
anunico.com.pr	116
anunico.hk	104
missingkids.org	95
anunico.com.ni	92
anunico.pk	90
anunico.co.za	89
craigslist.pl	87
anunico.hn	86
anunico.ch	84
anunico.ph	84
anunico.at	83
anunico.com.do	76
anunico.co.kr	70
anunico.com.my	69
anunico.co.nz	67
sexyescortads.com	62
anunico.com.ht	52
anunico.com.jm	49
anunico.com.ng	47
anunico.bz	46
anunico.nl	46
anunico.sg	42
anunico.ae	34
anunico.com.tt	31
globalescortads.com	27
vivastreet.com	24
cc	23
sp411	23
anunico.co.il	21
vivastreet.it	14
craigslist.at	13
vivastreet.co.in	11
vivastreet.cl	7
justpaste.it	6
lassyproject.com	6
anunico.com.au	5
londonescortads.com	5
craigslist.promo	4
recraigslist.com	4
peopleofcraigslist.org	3
vivastreet.ie	3
anunico.com	2
fast.space	2
https	2
loss	2
searchcraigslist.org	2
weight	2
blogspot.com	1
cutestat.com	1
punterlink.in	1
vivastreet.be	1
wordpress.com	1

